Weak Antithetic MLMC Estimation of SDEs with the Milstein scheme for Low-Dimensional Wiener Processes

In this paper, we implement a weak Milstein Scheme to simulate low-dimensional stochastic differential equations (SDEs). We prove that combining the antithetic multilevel Monte-Carlo (MLMC) estimator introduced by Giles and Szpruch with the MLMC approach for weak SDE approximation methods by Belomestny and Nagapetyan, we can achieve a quadratic computational complexity in the inverse of the Root Mean Square Error (RMSE) when estimating expected values of smooth functionals of SDE solutions, without simulating Levy areas and without requiring any strong convergence of the underlying SDE approximation method. By using appropriate discrete variables this approach allows us to calculate the expectation on the coarsest level of resolution by enumeration, which results in a reduced computational effort compared to standard MLMC sampling. These theoretical results are also confirmed by a numerical experiment.

==> Figures/Belomestny/compcost1.csv <==
rmse,cost,err
0.0005,0.37028668,0.0141025933831649
0.0002,0.6270946652,0.0128526578232889
0.0001,0.6513744969,0.0120512773619569
5e-05,0.70635876205,0.0176463698899463
2e-05,0.84724463944,0.0137456917758234
1e-05,0.903002607533,0.0207009334954363


==> Figures/Belomestny/convergence1.csv <==
level,mean,err
1,0.00354864867972903,3.39169792578605e-06
2,0.00101596671921482,6.57105971149752e-07
3,0.000289794132910256,4.69914114937969e-07
4,9.52532661214966e-05,3.68270110766436e-07
5,3.60000952493115e-05,4.04579289807931e-07
6,1.4045894777214e-05,4.00252903565614e-07
7,4.33225088236433e-06,5.79047342572857e-07
8,3.19034315632495e-07,5.92139265593038e-07
9,1.63802318893959e-06,6.5328207779213e-07
10,3.36361372284292e-07,8.0033599112747e-07
11,2.2075520961577e-06,2.50397389772301e-06


==> Figures/Belomestny/paths1.csv <==
rmse,paths,err
0.0005,1078314.05,24864.0005697227
0.0002,8766623.31,110816.987147165
0.0001,37549901.83,405407.925374115
5e-05,159052350.86,2320864.64749544
2e-05,1107630947.42,10357109.9040185
1e-05,4603042460.47,58910673.8405772


==> Figures/Belomestny/variance1.csv <==
level,variance,err
1,0.00154729705419796,4.85968360018074e-08
2,0.000861088357349987,5.1607102229762e-08
3,0.000472221315742622,4.0425597514351e-08
4,0.000250211906836309,3.26212933212258e-08
5,0.00012902656816241,1.80873736591067e-08
6,6.55404508984333e-05,1.13828752224591e-08
7,3.30280709591581e-05,6.68143557136732e-09
8,1.65671445972982e-05,3.68405536892916e-09
9,8.30207956536996e-06,3.05510158755146e-09
10,4.15492893567045e-06,4.57844973843486e-09
11,2.08327283387414e-06,9.37920668968923e-09


==> Figures/StrongMilstein/compcost1.csv <==
rmse,cost,err
0.0005,0.5626667475,0.000329994465901485
0.0002,0.3735916612,0.000188751618044133
0.0001,0.3362927891,0.000107622958127135
5e-05,0.31914216645,9.74787374811664e-05
2e-05,0.311420081416,0.000776371236234681
1e-05,0.308800622165,0.000362735057658586


==> Figures/StrongMilstein/convergence1.csv <==
level,mean,err
1,0.00367606901695847,2.34752282217638e-07
2,0.00218538274107338,2.45866813260187e-07
3,0.00117294626039951,2.04837396396634e-07
4,0.000605986001330803,1.75727164281345e-07
5,0.000307672095308817,1.61897628321322e-07
6,0.000155002069390319,1.4414164621118e-07
7,7.78316227082132e-05,1.07176389188491e-07
8,3.89607089363148e-05,8.79953568313591e-08
9,1.94403486064435e-05,7.1168212110256e-08
10,9.66771891795148e-06,5.69115871471589e-08
11,4.89025999520716e-06,3.14317820528668e-08
12,2.46271302716756e-06,2.50727067620496e-08


==> Figures/StrongMilstein/paths1.csv <==
rmse,paths,err
0.0005,908362.79,573.680340105824
0.0002,5707367.93,1589.0629828137
0.0001,22932229.67,3263.69169730087
5e-05,91989598.38,7089.89292374983
2e-05,576436328.26,80325.0883679202
1e-05,2308505304.01,202034.455003673


==> Figures/StrongMilstein/variance1.csv <==
level,variance,err
1,9.80024240220532e-05,2.23319961069989e-08
2,2.79014787319318e-05,1.00891680908136e-08
3,7.86271813737071e-06,3.32326243391407e-09
4,2.12697274183582e-06,1.12785646710442e-09
5,5.5540924934112e-07,4.05364641662308e-10
6,1.42051901963258e-07,1.72677497117777e-10
7,3.59307433214708e-08,6.33312368904937e-11
8,9.04850843850694e-09,2.6642969134476e-11
9,2.26682147079718e-09,1.07678366015405e-11
10,5.62054253899136e-10,4.80785757565987e-12
11,1.42703034464572e-10,1.29787474559539e-12
12,3.59224132742337e-11,4.6138127504876e-13


==> Figures/WeakMilstein/compcost1.csv <==
rmse,cost,err
0.0005,0.53672674,0.00045579592165008
0.0002,0.2323515184,0.00023333114738448
0.0001,0.1296188036,0.000242605522166153
5e-05,0.0958009595,0.000247094172212657
2e-05,0.094664946644,0.00627251727155677
1e-05,0.092281738485,0.00604484862697697


==> Figures/WeakMilstein/convergence1.csv <==
level,mean,err
1,0.00367509071433759,2.29862922415159e-07
2,0.00218521402537781,2.37887867044828e-07
3,0.00117309701254399,1.95582406295658e-07
4,0.000606033641975818,1.70615174488733e-07
5,0.000307682825509262,1.58661987868242e-07
6,0.000154952503594144,1.07180840420424e-07
7,7.77460792600911e-05,9.6056795638486e-08
8,3.89792436917015e-05,8.21719073098242e-08
9,1.95218144381503e-05,7.10726398802824e-08
10,9.71967944360379e-06,6.21826121833686e-08
11,4.82693156204238e-06,3.04008830569832e-08
12,2.4463275407674e-06,2.95972614977859e-08


==> Figures/WeakMilstein/paths1.csv <==
rmse,paths,err
0.0005,4225,0
0.0002,16641,0
0.0001,66049,0
5e-05,263169,0
2e-05,1585746.92,232919.474034714
1e-05,6338192.36,931374.812893531


==> Figures/WeakMilstein/variance1.csv <==
level,variance,err
1,9.79729084134233e-05,2.12851468623583e-08
2,2.7890124593463e-05,8.73862158636797e-09
3,7.85713357019354e-06,2.6799822024086e-09
4,2.1236283236088e-06,1.03046049382926e-09
5,5.53765381280632e-07,4.6604241587675e-10
6,1.4108021009425e-07,1.62874301306787e-10
7,3.54296236899522e-08,6.62520951049703e-11
8,8.80197233944033e-09,2.85015516088667e-11
9,2.13765334450362e-09,1.05184462472114e-11
10,5.00839768617261e-10,5.19027980490451e-12
11,1.07977793318636e-10,1.59352575864112e-12
12,2.67706294302577e-11,6.37765127211193e-13

